MirBot: A collaborative object recognition system for smartphones using convolutional neural networks

MirBot is a collaborative application for smartphones that allows users to perform object recognition. This app can be used to take a photograph of an object, select the region of interest and obtain the most likely class (dog, chair, etc.) by means of similarity search using features extracted from a convolutional neural network (CNN). The answers provided by the system can be validated by the user so as to improve the results for future queries. All the images are stored together with a series of metadata, thus enabling a multimodal incremental dataset labeled with synset identifiers from the WordNet ontology. This dataset grows continuously thanks to the users' feedback, and is publicly available for research. This work details the MirBot object recognition system, analyzes the statistics gathered after more than four years of usage, describes the image classification methodology, and performs an exhaustive evaluation using handcrafted features, convolutional neural codes and different transfer learning techniques. After comparing various models and transformation methods, the results show that the CNN features maintain the accuracy of MirBot constant over time, despite the increasing number of new classes. The app is freely available at the Apple and Google Play stores.

==> plots/plot_min_samples_data.txt <==
#model	vgg16	vgg19	resnet	inceptionv3	xception	AlexNet	GoogLeNet	Inception21k
1	66.64	67.02	71.13	65.93	70.52	48.79	57.56	61.03
2	66.81	67.21	71.34	66.12	70.7	48.92	57.71	61.23
5	68.42	68.75	72.87	67.83	72.34	49.9	58.83	62.48
10	70.18	70.52	74.63	69.88	74.35	51.17	60.35	64.01
20	72.65	73.08	77.01	72.47	76.69	53.36	62.89	66.52
50	76.9	77.56	81.39	77.2	80.76	59.69	68.72	72.15
100	81.83	82.41	85.5	82.27	85.31	66.8	75.7	78.61


==> plots/success.csv <==
126, 500, 0.752, 0.754, 0.714, 0.672, 0.502, 0.402, 0.394
194, 1000, 0.786, 0.78, 0.762, 0.727, 0.507, 0.4, 0.426
279, 1500, 0.758, 0.756, 0.726667, 0.688, 0.478, 0.377333, 0.376
331, 2000, 0.759, 0.755, 0.7335, 0.687, 0.487, 0.391, 0.361
368, 2500, 0.7608, 0.7608, 0.732, 0.6844, 0.496, 0.3984, 0.3556
403, 3000, 0.7533, 0.752333, 0.722333, 0.676667, 0.468333, 0.369667, 0.329667
454, 3500, 0.7506, 0.752286, 0.717143, 0.673714, 0.457714, 0.362286, 0.314571
485, 4000, 0.752, 0.7525, 0.71625, 0.67625, 0.45675, 0.36175, 0.30425
510, 4500, 0.755, 0.752889, 0.721111, 0.678222, 0.456, 0.363778, 0.303333
536, 5000, 0.759, 0.7578, 0.7304, 0.6866, 0.4642, 0.373, 0.3098
558, 5500, 0.7596, 0.758727, 0.728364, 0.686909, 0.459091, 0.369273, 0.309273
581, 6000, 0.7665, 0.764667, 0.734, 0.693167, 0.464667, 0.3765, 0.3145
601, 6500, 0.7629, 0.759231, 0.728308, 0.689385, 0.457692, 0.368769, 0.302154
627, 7000, 0.767, 0.759143, 0.729143, 0.688714, 0.455429, 0.367, 0.296857
647, 7500, 0.7632, 0.759067, 0.7256, 0.6864, 0.454133, 0.364267, 0.296933
674, 8000, 0.762125, 0.757875, 0.721125, 0.682125, 0.44975, 0.362375, 0.291625
696, 8500, 0.757294, 0.753529, 0.715059, 0.674824, 0.440235, 0.353765, 0.282118
715, 9000, 0.753111, 0.751778, 0.710889, 0.669778, 0.433889, 0.347444, 0.276222
729, 9500, 0.755684, 0.754316, 0.712632, 0.672947, 0.435263, 0.35, 0.27
745, 10000, 0.7574, 0.7549, 0.7125, 0.6722, 0.4344, 0.3482, 0.2673
760, 10500, 0.756857, 0.755429, 0.711905, 0.671714, 0.43219, 0.344381, 0.265048
778, 11000, 0.757364, 0.755636, 0.711455, 0.672545, 0.431273, 0.342909, 0.262727
798, 11500, 0.752696, 0.75287, 0.707913, 0.667565, 0.428609, 0.339478, 0.258696
813, 12000, 0.753417, 0.753583, 0.707167, 0.667167, 0.427, 0.338, 0.256417
824, 12500, 0.75176, 0.75072, 0.70752, 0.66664, 0.42536, 0.33728, 0.25352
844, 13000, 0.751231, 0.749692, 0.706231, 0.664154, 0.421846, 0.333154, 0.250462
858, 13500, 0.749259, 0.746593, 0.704593, 0.660815, 0.418593, 0.327407, 0.248741
877, 14000, 0.752143, 0.749571, 0.706143, 0.663286, 0.417857, 0.325929, 0.246643
883, 14500, 0.751931, 0.750207, 0.707034, 0.663655, 0.418414, 0.324828, 0.244828
901, 15000, 0.752267, 0.75120, 0.707133, 0.662667, 0.419333, 0.326067, 0.246333
913, 15500, 0.756, 0.754839, 0.709355, 0.665613, 0.420839, 0.326, 0.245613
927, 16000, 0.757, 0.756063, 0.710063, 0.6665, 0.419875, 0.325563, 0.243813
930, 16500, 0.758788, 0.756909, 0.710242, 0.665879, 0.419758, 0.324182, 0.243091
942, 17000, 0.759294, 0.758353, 0.710882, 0.667706, 0.420588, 0.324059, 0.242765
953, 17500, 0.759486, 0.759771, 0.711257, 0.667771, 0.421429, 0.325143, 0.241086
964, 18000, 0.761222, 0.761278, 0.712389, 0.668778, 0.424056, 0.327667, 0.240556
972, 18500, 0.764, 0.762973, 0.714432, 0.671405, 0.42427, 0.328919, 0.238054
981, 19000, 0.762789, 0.761632, 0.713474, 0.670368, 0.423526, 0.327684, 0.237
986, 19500, 0.760256, 0.759897, 0.710974, 0.66759, 0.418359, 0.323333, 0.232821
991, 20000, 0.7595, 0.75925, 0.7103, 0.6652, 0.41605, 0.32135, 0.2295
997, 20500, 0.759951, 0.759756, 0.710732, 0.666049, 0.414146, 0.320634, 0.226488
1004, 21000, 0.757952, 0.756762, 0.70981, 0.66181, 0.409095, 0.316238, 0.222667
1014, 21500, 0.753395, 0.752698, 0.709488, 0.657535, 0.402651, 0.310884, 0.218512
1022, 22000, 0.748455, 0.748182, 0.709318, 0.652409, 0.396591, 0.305773, 0.214591
1026, 22500, 0.744178, 0.744667, 0.7088, 0.649511, 0.390711, 0.300578, 0.2108
1032, 23000, 0.741478, 0.742739, 0.707087, 0.644913, 0.385348, 0.297043, 0.207174
1037, 23500, 0.738255, 0.739702, 0.706894, 0.641532, 0.380298, 0.293064, 0.205064
1045, 24000, 0.734167, 0.735583, 0.705292, 0.635833, 0.374917, 0.288667, 0.202417
1049, 24500, 0.731347, 0.733388, 0.705306, 0.632898, 0.37, 0.284163, 0.199673

